Decoding the variability in the star-formation histories of z ~ 0.8 galaxies

The scatter of the star-forming main sequence (SFMS) holds a wealth of information about how galaxies evolve. The timescales encoded in this scatter can provide valuable insight into the relative importance of the physical processes regulating star formation. In this paper, we present a detailed observational analysis of the timescales imprinted in galaxy star-formation history (SFH) fluctuations by using the stochastic SFH model to fit 1928 massive, z ~ 0.8 galaxies in the LEGA-C survey. We find that the total intrinsic scatter of the SFMS is ~0.3 dex in galaxies with stellar masses $\gtrsim 10^{10}~\mathrm{M}_\odot$. This scatter decreases as the timescale over which SFRs are averaged increases, declining to a non-negligible ~0.15 - 0.25 dex at 2 Gyr, underscoring the importance of long-timescale SFH diversity to the SFMS scatter. Furthermore, galaxies currently above (below) the SFMS tend to have been above (below) the SFMS for at least ~1 Gyr, providing evidence that individual galaxies may follow different median tracks through SFR$-\mathrm{M}_*$ space. On shorter timescales (~30 - 100 Myr), galaxies' SFRs also vary on the order of ~0.1 - 0.2 dex. Our work supports the idea that the SFMS emerges from a population average of the pathways that individual galaxies trace through the SFR$-\mathrm{M}_*$ plane. The scatter reflects the long-term heterogeneity of these paths likely set by the evolutionary timescales of halo growth and cooling, accentuated by short-term variations reflecting the dynamical timescale of the galaxy and its interstellar medium. Our results emphasize the dynamic nature of the SFMS and the importance of understanding the diverse processes governing star formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
